Diagrammatic Design and Study of Ans\"{a}tze for Quantum Machine Learning

Given the rising popularity of quantum machine learning (QML), it is important to develop techniques that effectively simplify commonly adopted families of parameterised quantum circuits (commonly known as ans\"{a}tze). This thesis pioneers the use of diagrammatic techniques to reason with QML ans\"{a}tze. We take commonly used QML ans\"{a}tze and convert them to diagrammatic form and give a full description of how these gates commute, making the circuits much easier to analyse and simplify. Furthermore, we leverage a combinatorial description of the interaction between CNOTs and phase gadgets to analyse a periodicity phenomenon in layered ans\"{a}tze and also to simplify a class of circuits commonly used in QML.

==> ansatz/stairs2.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style={Z_tri_l}] (0) at (0, 3) {0};
		\node [style={Z_tri_l}] (1) at (0, 2) {0};
		\node [style={Z_tri_l}] (2) at (0, 1) {0};
		\node [style={Z_big}] (3) at (4.5, 3) {\tiny$\alpha_1-\frac{\pi}{2}$};
		\node [style={Z_big}] (4) at (4.5, 2) {\tiny$\alpha_2-\frac{\pi}{2}$};
		\node [style={Z_big}] (5) at (4.5, 1) {\tiny$\alpha_3-\frac{\pi}{2}$};
		\node [style={X_big}] (6) at (0.75, 3) {$\theta_1$};
		\node [style={X_big}] (7) at (0.75, 2) {$\theta_2$};
		\node [style={X_big}] (8) at (0.75, 1) {$\theta_3$};
		\node [style={Z_big}] (9) at (1.5, 3) {$\theta_1$};
		\node [style={Z_big}] (10) at (1.5, 2) {$\theta_2$};
		\node [style={Z_big}] (11) at (1.5, 1) {$\theta_3$};
		\node [style=Z] (12) at (2.5, 3) {};
		\node [style=Z] (13) at (3, 2) {};
		\node [style=Z] (14) at (3.5, 1) {};
		\node [style={Z_tri_l}] (15) at (0, 0) {0};
		\node [style={Z_big}] (16) at (4.5, 0) {\tiny$\alpha_4-\frac{\pi}{2}$};
		\node [style={X_big}] (17) at (0.75, 0) {$\theta_4$};
		\node [style={Z_big}] (18) at (1.5, 0) {$\theta_4$};
		\node [style=X] (19) at (2.5, 2) {};
		\node [style=X] (20) at (3, 1) {};
		\node [style=X] (21) at (3.5, 0) {};
		\node [style={Z_big}] (22) at (6.5, 3) {\tiny$\gamma_1+\frac{\pi}{2}$};
		\node [style={Z_big}] (23) at (6.5, 2) {\tiny$\gamma_2+\frac{\pi}{2}$};
		\node [style={Z_big}] (24) at (6.5, 1) {\tiny$\gamma_3+\frac{\pi}{2}$};
		\node [style={Z_big}] (25) at (6.5, 0) {\tiny$\gamma_4+\frac{\pi}{2}$};
		\node [style=none] (26) at (7.5, 3) {};
		\node [style=none] (27) at (7.5, 2) {};
		\node [style=none] (28) at (7.5, 1) {};
		\node [style=none] (29) at (7.5, 0) {};
		\node [style={X_big}] (38) at (5.5, 3) {$\beta_1$};
		\node [style={X_big}] (39) at (5.5, 2) {$\beta_2$};
		\node [style={X_big}] (40) at (5.5, 1) {$\beta_3$};
		\node [style={X_big}] (41) at (5.5, 0) {$\beta_4$};
		\node [style=none] (42) at (2.2, 3.5) {};
		\node [style=none] (43) at (2.2, -0.5) {};
		\node [style=none] (44) at (7.125, -0.5) {};
		\node [style=none] (45) at (7.125, 3.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (6);
		\draw (1) to (7);
		\draw (2) to (8);
		\draw (15) to (17);
		\draw (17) to (18);
		\draw (8) to (11);
		\draw (7) to (10);
		\draw (6) to (9);
		\draw (9) to (12);
		\draw (12) to (3);
		\draw (10) to (19);
		\draw (19) to (13);
		\draw (13) to (4);
		\draw (11) to (20);
		\draw (20) to (14);
		\draw (14) to (5);
		\draw (18) to (21);
		\draw (21) to (16);
		\draw (14) to (21);
		\draw (13) to (20);
		\draw (12) to (19);
		\draw (22) to (26.center);
		\draw (25) to (29.center);
		\draw (24) to (28.center);
		\draw (23) to (27.center);
		\draw (3) to (38);
		\draw (38) to (22);
		\draw (23) to (39);
		\draw (39) to (4);
		\draw (5) to (40);
		\draw (40) to (24);
		\draw (25) to (41);
		\draw (41) to (16);
		\draw [style=dashs] (42.center) to (45.center);
		\draw [style=dashs] (45.center) to (44.center);
		\draw [style=dashs] (44.center) to (43.center);
		\draw [style=dashs] (43.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cnots/arrowd.tikz <==
\begin{tikzpicture}[scale=2.2, baseline={([yshift=-0.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 2.5) {};
		\node [style=none] (1) at (1, -3.5) {};
		\node [style=none] (2) at (1.1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cnots/arrowu.tikz <==
\begin{tikzpicture}[scale=2.2, baseline={([yshift=-0.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 2.5) {};
		\node [style=none] (1) at (1, -3.5) {};
		\node [style=none] (2) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv1/step1.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (-0.5, 2) {};
		\node [style=Z] (4) at (0, 1.5) {$\alpha$};
		\node [style=Z] (5) at (0.5, 2) {};
		\node [style=X] (6) at (0, 1) {};
		\node [style=X] (7) at (0.5, 1.5) {};
		\node [style=X] (8) at (-0.5, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (3) to (5);
		\draw (5) to (9.center);
		\draw (1.center) to (8);
		\draw (8) to (4);
		\draw (4) to (7);
		\draw (7) to (10.center);
		\draw (3) to (8);
		\draw (5) to (7);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv1/step2.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (0, 2) {};
		\node [style=Z] (4) at (0, 1.5) {$\alpha$};
		\node [style=X] (6) at (0, 1) {};
		\node [style=X] (7) at (0.5, 1.5) {};
		\node [style=X] (8) at (-0.5, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (8) to (4);
		\draw (4) to (7);
		\draw (7) to (10.center);
		\draw (3) to (8);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
		\draw (3) to (9.center);
		\draw (3) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv1/step3.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 2) {};
		\node [style=none] (1) at (-0.75, 1.5) {};
		\node [style=none] (2) at (-0.75, 1) {};
		\node [style=Z] (3) at (0, 2) {};
		\node [style=Z] (4) at (1.25, 1.1875) {$\alpha$};
		\node [style=X] (6) at (0, 1) {};
		\node [style=X] (7) at (0.8125, 1.5) {};
		\node [style=X] (8) at (0.1875, 1.5) {};
		\node [style=none] (9) at (1.75, 2) {};
		\node [style=none] (10) at (1.75, 1.5) {};
		\node [style=none] (11) at (1.75, 1) {};
		\node [style=Z] (12) at (0.5, 1.8125) {};
		\node [style=Z] (13) at (0.5, 1.1875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (7) to (10.center);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (12) to (7);
		\draw (12) to (3);
		\draw (8) to (13);
		\draw (13) to (7);
		\draw (13) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv1/step4.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 2) {};
		\node [style=none] (1) at (-1.5, 1.5) {};
		\node [style=none] (2) at (-1.5, 0.875) {};
		\node [style=Z] (3) at (0, 2) {};
		\node [style=Z] (4) at (1, 1.125) {$\alpha$};
		\node [style=X] (6) at (0, 0.875) {};
		\node [style=X] (7) at (0.5, 1.5) {};
		\node [style=X] (8) at (-0.5, 1.5) {};
		\node [style=none] (9) at (1.5, 2) {};
		\node [style=none] (10) at (1.5, 1.5) {};
		\node [style=none] (11) at (1.5, 0.875) {};
		\node [style=Z] (12) at (-0.5, 1.125) {};
		\node [style=Z] (13) at (0.5, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (7) to (10.center);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (12) to (7);
		\draw (12) to (3);
		\draw (8) to (13);
		\draw (13) to (7);
		\draw (13) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv1/step5.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (0, 2) {};
		\node [style=Z] (4) at (0.5, 1.25) {$\alpha$};
		\node [style=X] (6) at (0, 1) {};
		\node [style=Z] (8) at (0, 1.5) {};
		\node [style=none] (9) at (1.5, 2) {};
		\node [style=none] (10) at (1.5, 1.5) {};
		\node [style=none] (11) at (1.5, 1) {};
		\node [style=X] (12) at (0.5, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (12) to (3);
		\draw (8) to (10.center);
		\draw (12) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv2/step1.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (-0.5, 2) {};
		\node [style=Z] (4) at (0, 1.5) {};
		\node [style=Z] (5) at (0.5, 2) {};
		\node [style=X] (6) at (0, 1) {};
		\node [style=X] (7) at (0.5, 1.5) {};
		\node [style=X] (8) at (-0.5, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (3) to (5);
		\draw (5) to (9.center);
		\draw (1.center) to (8);
		\draw (8) to (4);
		\draw (4) to (7);
		\draw (7) to (10.center);
		\draw (3) to (8);
		\draw (5) to (7);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv2/step2.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (-0.25, 2) {};
		\node [style=Z] (4) at (0.25, 1.25) {};
		\node [style=X] (6) at (-0.25, 1) {};
		\node [style=Z] (8) at (-0.25, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
		\node [style=X] (12) at (0.25, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (4) to (6);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (12) to (3);
		\draw (8) to (10.center);
		\draw (12) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv2/step3.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (-0.25, 2) {};
		\node [style=X] (6) at (0, 1) {};
		\node [style=Z] (8) at (-0.25, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
		\node [style=X] (12) at (0.25, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (12) to (3);
		\draw (8) to (10.center);
		\draw (12) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv2/step4.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (-0.25, 2) {};
		\node [style=X] (6) at (0, 1) {};
		\node [style=Z] (8) at (0.25, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
		\node [style=X] (12) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (12) to (3);
		\draw (8) to (10.center);
		\draw (12) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/deriv2/step5.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (-1, 1.5) {};
		\node [style=none] (2) at (-1, 1) {};
		\node [style=Z] (3) at (-0.25, 2) {};
		\node [style=X] (6) at (-0.25, 1) {};
		\node [style=Z] (8) at (0.25, 1.5) {};
		\node [style=none] (9) at (1, 2) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (11) at (1, 1) {};
		\node [style=X] (12) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (8);
		\draw (2.center) to (6);
		\draw (6) to (11.center);
		\draw (3) to (9.center);
		\draw (12) to (8);
		\draw (8) to (10.center);
		\draw (12) to (6);
		\draw (3) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/RY1.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z, minimum size=1.6em] (0) at (0, 1) {$\phi$};
		\node [style=X, minimum size=1.6em] (1) at (0, 1.75) {$\frac{-\pi}{2}$};
		\node [style=X, minimum size=1.6em] (2) at (0, 0.25) {$\frac{\pi}{2}$};
		\node [style=none] (3) at (0, -0.5) {};
		\node [style=none] (4) at (0, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (2) to (0);
		\draw (0) to (1);
		\draw (1) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/RY2.tikz <==
\begin{tikzpicture}[scale=1, baseline={([yshift=-.5ex]current bounding box.center)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=X, minimum size=1.6em] (0) at (0, 1) {$\phi$};
		\node [style=Z, minimum size=1.6em] (1) at (0, 1.75) {$\frac{\pi}{2}$};
		\node [style=Z, minimum size=1.6em] (2) at (0, 0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (3) at (0, -0.5) {};
		\node [style=none] (4) at (0, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (2) to (0);
		\draw (0) to (1);
		\draw (1) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/iqp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={med_rectv}, align=center] (1) at (2, 0) {Diagonal \\ Phase Polynomial};
		\node [style=none] (3) at (-0.25, 1) {};
		\node [style=none] (4) at (-0.25, 0) {};
		\node [style=none] (5) at (-0.25, -1) {};
		\node [style=none] (6) at (4.25, 1) {};
		\node [style=none] (7) at (4.25, 0) {};
		\node [style=none] (8) at (4.25, -1) {};
		\node [style=H] (9) at (0.25, 1) {};
		\node [style=H] (10) at (0.25, 0) {};
		\node [style=H] (11) at (0.25, -1) {};
		\node [style=H] (12) at (3.75, -1) {};
		\node [style=H] (13) at (3.75, 0) {};
		\node [style=H] (14) at (3.75, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (8.center);
		\draw (4.center) to (7.center);
		\draw (3.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nf/bricks.tikz <==
\begin{tikzpicture}[scale=0.8, baseline={([yshift=-1ex]current bounding box.south)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style={Z_tri_l}] (0) at (0, 3) {0};
		\node [style={Z_tri_l}] (1) at (0, 2) {0};
		\node [style={Z_tri_l}] (2) at (0, 1) {0};
		\node [style={Z_big}] (9) at (2, 3) {$\theta_1$};
		\node [style={Z_big}] (10) at (2, 2) {$\theta_2$};
		\node [style={Z_big}] (11) at (2, 1) {$\theta_3$};
		\node [style=Z] (12) at (4, 3) {};
		\node [style=Z] (13) at (4.5, 2) {};
		\node [style={Z_tri_l}] (15) at (0, 0) {0};
		\node [style={Z_big}] (18) at (2, 0) {$\theta_4$};
		\node [style=X] (19) at (4, 2) {};
		\node [style=X] (20) at (4.5, 1) {};
		\node [style={X_big}] (30) at (5.5, 3) {$\frac{\pi}{2}$};
		\node [style={Z_big}] (38) at (6.5, 3) {$\alpha_1$};
		\node [style={Z_big}] (39) at (6.5, 2) {$\alpha_2$};
		\node [style={Z_big}] (40) at (6.5, 1) {$\alpha_3$};
		\node [style={Z_big}] (41) at (6.5, 0) {$\alpha_4$};
		\node [style={X_big}] (42) at (5.5, 2) {$\frac{\pi}{2}$};
		\node [style={X_big}] (43) at (5.5, 1) {$\frac{\pi}{2}$};
		\node [style={X_big}] (44) at (5.5, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (45) at (7.5, 3) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (46) at (7.5, 2) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (47) at (7.5, 1) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (48) at (7.5, 0) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (53) at (1, 3) {$\frac{\pi}{2}$};
		\node [style={X_big}] (54) at (1, 2) {$\frac{\pi}{2}$};
		\node [style={X_big}] (55) at (1, 1) {$\frac{\pi}{2}$};
		\node [style={X_big}] (56) at (1, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (57) at (3, 3) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (58) at (3, 2) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (59) at (3, 1) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (60) at (3, 0) {$\frac{-\pi}{2}$};
		\node [style=Z] (61) at (4, 1) {};
		\node [style=X] (62) at (4, 0) {};
		\node [style=Z] (63) at (8.5, 3) {};
		\node [style=Z] (64) at (9, 2) {};
		\node [style=X] (65) at (8.5, 2) {};
		\node [style=X] (66) at (9, 1) {};
		\node [style=Z] (67) at (8.5, 1) {};
		\node [style=X] (68) at (8.5, 0) {};
		\node [style=none] (69) at (10, 3) {};
		\node [style=none] (70) at (10, 2) {};
		\node [style=none] (71) at (10, 1) {};
		\node [style=none] (72) at (10, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (13);
		\draw (13) to (20);
		\draw (12) to (19);
		\draw (30) to (38);
		\draw (42) to (39);
		\draw (43) to (40);
		\draw (44) to (41);
		\draw (41) to (48);
		\draw (40) to (47);
		\draw (39) to (46);
		\draw (38) to (45);
		\draw (61) to (62);
		\draw (61) to (20);
		\draw (57) to (12);
		\draw (60) to (62);
		\draw (59) to (61);
		\draw (58) to (19);
		\draw (9) to (57);
		\draw (10) to (58);
		\draw (11) to (59);
		\draw (18) to (60);
		\draw (56) to (18);
		\draw (55) to (11);
		\draw (54) to (10);
		\draw (53) to (9);
		\draw (0) to (53);
		\draw (1) to (54);
		\draw (2) to (55);
		\draw (15) to (56);
		\draw (12) to (30);
		\draw (13) to (42);
		\draw (20) to (43);
		\draw (62) to (44);
		\draw (65) to (64);
		\draw (64) to (66);
		\draw (63) to (65);
		\draw (67) to (68);
		\draw (67) to (66);
		\draw (63) to (69.center);
		\draw (64) to (70.center);
		\draw (66) to (71.center);
		\draw (68) to (72.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nf/bricks_nf.tikz <==
\begin{tikzpicture}[scale=0.8, baseline={([yshift=-1ex]current bounding box.south)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style={Z_tri_l}] (0) at (-2.5, 3) {0};
		\node [style={Z_tri_l}] (1) at (-2.5, 2) {0};
		\node [style={Z_tri_l}] (2) at (-2.5, 1) {0};
		\node [style={Z_big}] (9) at (-0.5, 3) {$\theta_1$};
		\node [style={Z_big}] (10) at (-0.5, 2) {$\theta_2$};
		\node [style={Z_big}] (11) at (-0.5, 1) {$\theta_3$};
		\node [style=Z] (12) at (1.5, 3) {};
		\node [style=Z] (13) at (2, 2) {};
		\node [style={Z_tri_l}] (15) at (-2.5, 0) {0};
		\node [style={Z_big}] (18) at (-0.5, 0) {$\theta_4$};
		\node [style=X] (19) at (1.5, 2) {};
		\node [style=X] (20) at (2, 1) {};
		\node [style={X_big}] (53) at (-1.5, 3) {$\frac{\pi}{2}$};
		\node [style={X_big}] (54) at (-1.5, 2) {$\frac{\pi}{2}$};
		\node [style={X_big}] (55) at (-1.5, 1) {$\frac{\pi}{2}$};
		\node [style={X_big}] (56) at (-1.5, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (57) at (0.5, 3) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (58) at (0.5, 2) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (59) at (0.5, 1) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (60) at (0.5, 0) {$\frac{-\pi}{2}$};
		\node [style=Z] (61) at (1.5, 1) {};
		\node [style=X] (62) at (1.5, 0) {};
		\node [style=none] (69) at (7.75, 3) {};
		\node [style=none] (70) at (7.75, 2) {};
		\node [style=none] (71) at (7.75, 1) {};
		\node [style=none] (72) at (7.75, 0) {};
		\node [style=Z] (85) at (6.25, 3) {};
		\node [style=Z] (86) at (6.75, 2) {};
		\node [style=X] (87) at (6.25, 2) {};
		\node [style=X] (88) at (6.75, 1) {};
		\node [style=Z] (89) at (6.25, 1) {};
		\node [style=X] (90) at (6.25, 0) {};
		\node [style={Z_big}] (91) at (4, 3) {$\theta_1$};
		\node [style={Z_big}] (92) at (4, 2) {$\theta_2$};
		\node [style={Z_big}] (93) at (4, 1) {$\theta_3$};
		\node [style={Z_big}] (94) at (4, 0) {$\theta_4$};
		\node [style={X_big}] (95) at (3, 3) {$\frac{\pi}{2}$};
		\node [style={X_big}] (96) at (3, 2) {$\frac{\pi}{2}$};
		\node [style={X_big}] (97) at (3, 1) {$\frac{\pi}{2}$};
		\node [style={X_big}] (98) at (3, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (99) at (5, 3) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (100) at (5, 2) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (101) at (5, 1) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (102) at (5, 0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (13);
		\draw (13) to (20);
		\draw (12) to (19);
		\draw (61) to (62);
		\draw (61) to (20);
		\draw (57) to (12);
		\draw (60) to (62);
		\draw (59) to (61);
		\draw (58) to (19);
		\draw (9) to (57);
		\draw (10) to (58);
		\draw (11) to (59);
		\draw (18) to (60);
		\draw (56) to (18);
		\draw (55) to (11);
		\draw (54) to (10);
		\draw (53) to (9);
		\draw (0) to (53);
		\draw (1) to (54);
		\draw (2) to (55);
		\draw (15) to (56);
		\draw (87) to (86);
		\draw (86) to (88);
		\draw (85) to (87);
		\draw (89) to (90);
		\draw (89) to (88);
		\draw (91) to (99);
		\draw (92) to (100);
		\draw (93) to (101);
		\draw (94) to (102);
		\draw (98) to (94);
		\draw (97) to (93);
		\draw (96) to (92);
		\draw (95) to (91);
		\draw (12) to (95);
		\draw (85) to (99);
		\draw (85) to (69.center);
		\draw (87) to (100);
		\draw (96) to (13);
		\draw (20) to (97);
		\draw (62) to (98);
		\draw (102) to (90);
		\draw (90) to (72.center);
		\draw (101) to (89);
		\draw (88) to (71.center);
		\draw (86) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nf/bricks_nf1.tikz <==
\begin{tikzpicture}[scale=0.8, baseline={([yshift=-1ex]current bounding box.south)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style={Z_tri_l}] (0) at (-2.5, 3) {0};
		\node [style={Z_tri_l}] (1) at (-2.5, 2) {0};
		\node [style={Z_tri_l}] (2) at (-2.5, 1) {0};
		\node [style={Z_big}] (9) at (-0.5, 3) {$\theta_1$};
		\node [style={Z_big}] (10) at (-0.5, 2) {$\theta_2$};
		\node [style={Z_big}] (11) at (-0.5, 1) {$\theta_3$};
		\node [style=Z] (12) at (1.5, 3) {};
		\node [style=Z] (13) at (2, 2) {};
		\node [style={Z_tri_l}] (15) at (-2.5, 0) {0};
		\node [style={Z_big}] (18) at (-0.5, 0) {$\theta_4$};
		\node [style=X] (19) at (1.5, 2) {};
		\node [style=X] (20) at (2, 1) {};
		\node [style={X_big}] (53) at (-1.5, 3) {$\frac{\pi}{2}$};
		\node [style={X_big}] (54) at (-1.5, 2) {$\frac{\pi}{2}$};
		\node [style={X_big}] (55) at (-1.5, 1) {$\frac{\pi}{2}$};
		\node [style={X_big}] (56) at (-1.5, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (57) at (0.5, 3) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (58) at (0.5, 2) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (59) at (0.5, 1) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (60) at (0.5, 0) {$\frac{-\pi}{2}$};
		\node [style=Z] (61) at (1.5, 1) {};
		\node [style=X] (62) at (1.5, 0) {};
		\node [style=none] (69) at (11.75, 3) {};
		\node [style=none] (70) at (11.75, 2) {};
		\node [style=none] (71) at (11.75, 1) {};
		\node [style=none] (72) at (11.75, 0) {};
		\node [style={X_big}] (84) at (8.75, 0) {$\frac{-\pi}{2}$};
		\node [style=Z] (85) at (2.75, 3) {};
		\node [style=Z] (86) at (3.25, 2) {};
		\node [style=X] (87) at (2.75, 2) {};
		\node [style=X] (88) at (3.25, 1) {};
		\node [style=Z] (89) at (2.75, 1) {};
		\node [style=X] (90) at (2.75, 0) {};
		\node [style={X_big}] (91) at (10.25, 2.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (92) at (10.25, 1.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (93) at (10.25, 0.5) {$\frac{-\pi}{2}$};
		\node [style=Z] (94) at (9.5, 0.5) {};
		\node [style=Z] (95) at (9.5, 1.5) {};
		\node [style=Z] (96) at (9.5, 2.5) {};
		\node [style=X] (97) at (8.75, 3) {};
		\node [style=X] (98) at (8.75, 2) {};
		\node [style=X] (99) at (8.75, 1) {};
		\node [style=Z] (100) at (6.5, 0) {};
		\node [style={Z_big}] (101) at (8, 2.5) {$\alpha_2$};
		\node [style={Z_big}] (102) at (8, 1.5) {$\alpha_3$};
		\node [style={Z_big}] (103) at (8, 0.5) {$\alpha_4$};
		\node [style=X] (104) at (7.25, 0.5) {};
		\node [style=X] (105) at (7.25, 1.5) {};
		\node [style=X] (106) at (7.25, 2.5) {};
		\node [style=Z] (107) at (6.5, 3) {$\alpha_1$};
		\node [style=Z] (108) at (6.5, 2) {};
		\node [style=Z] (109) at (6.5, 1) {};
		\node [style={X_big}] (110) at (4.25, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (111) at (5.75, 2.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (112) at (5.75, 1.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (113) at (5.75, 0.5) {$\frac{\pi}{2}$};
		\node [style=Z] (114) at (5, 0.5) {};
		\node [style=Z] (115) at (5, 1.5) {};
		\node [style=Z] (116) at (5, 2.5) {};
		\node [style=X] (117) at (4.25, 3) {};
		\node [style=X] (118) at (4.25, 2) {};
		\node [style=X] (119) at (4.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (13);
		\draw (13) to (20);
		\draw (12) to (19);
		\draw (61) to (62);
		\draw (61) to (20);
		\draw (57) to (12);
		\draw (60) to (62);
		\draw (59) to (61);
		\draw (58) to (19);
		\draw (9) to (57);
		\draw (10) to (58);
		\draw (11) to (59);
		\draw (18) to (60);
		\draw (56) to (18);
		\draw (55) to (11);
		\draw (54) to (10);
		\draw (53) to (9);
		\draw (0) to (53);
		\draw (1) to (54);
		\draw (2) to (55);
		\draw (15) to (56);
		\draw (87) to (86);
		\draw (86) to (88);
		\draw (85) to (87);
		\draw (89) to (90);
		\draw (89) to (88);
		\draw (99) to (94);
		\draw (94) to (84);
		\draw (84) to (72.center);
		\draw (99) to (71.center);
		\draw (98) to (95);
		\draw (95) to (92);
		\draw (95) to (99);
		\draw (98) to (96);
		\draw (96) to (97);
		\draw (96) to (91);
		\draw (97) to (69.center);
		\draw (98) to (70.center);
		\draw (94) to (93);
		\draw (109) to (104);
		\draw (104) to (100);
		\draw (108) to (105);
		\draw (105) to (102);
		\draw (105) to (109);
		\draw (108) to (106);
		\draw (106) to (107);
		\draw (106) to (101);
		\draw (104) to (103);
		\draw (119) to (114);
		\draw (114) to (110);
		\draw (118) to (115);
		\draw (115) to (112);
		\draw (115) to (119);
		\draw (118) to (116);
		\draw (116) to (117);
		\draw (116) to (111);
		\draw (114) to (113);
		\draw (104) to (108);
		\draw (96) to (99);
		\draw (116) to (119);
		\draw (117) to (107);
		\draw (107) to (97);
		\draw (118) to (108);
		\draw (108) to (98);
		\draw (119) to (109);
		\draw (109) to (99);
		\draw (110) to (100);
		\draw (100) to (84);
		\draw (12) to (85);
		\draw (13) to (87);
		\draw (20) to (89);
		\draw (62) to (90);
		\draw (90) to (110);
		\draw (88) to (119);
		\draw (86) to (118);
		\draw (85) to (117);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nf/bricks_nf2.tikz <==
\begin{tikzpicture}[scale=0.8, baseline={([yshift=-1ex]current bounding box.south)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style={Z_tri_l}] (0) at (-6, 3) {0};
		\node [style={Z_tri_l}] (1) at (-6, 2) {0};
		\node [style={Z_tri_l}] (2) at (-6, 1) {0};
		\node [style={Z_tri_l}] (15) at (-6, 0) {0};
		\node [style=none] (69) at (11.75, 3) {};
		\node [style=none] (70) at (11.75, 2) {};
		\node [style=none] (71) at (11.75, 1) {};
		\node [style=none] (72) at (11.75, 0) {};
		\node [style={X_big}] (84) at (8.75, 0) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (91) at (10.25, 2.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (92) at (10.25, 1.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (93) at (10.25, 0.5) {$\frac{-\pi}{2}$};
		\node [style=Z] (94) at (9.5, 0.5) {};
		\node [style=Z] (95) at (9.5, 1.5) {};
		\node [style=Z] (96) at (9.5, 2.5) {};
		\node [style=X] (97) at (8.75, 3) {};
		\node [style=X] (98) at (8.75, 2) {};
		\node [style=X] (99) at (8.75, 1) {};
		\node [style=Z] (100) at (6.5, 0) {};
		\node [style={Z_big}] (101) at (8, 2.5) {$\alpha_2$};
		\node [style={Z_big}] (102) at (8, 1.5) {$\alpha_3$};
		\node [style={Z_big}] (103) at (8, 0.5) {$\alpha_4$};
		\node [style=X] (104) at (7.25, 0.5) {};
		\node [style=X] (105) at (7.25, 1.5) {};
		\node [style=X] (106) at (7.25, 2.5) {};
		\node [style=Z] (107) at (6.5, 3) {$\alpha_1$};
		\node [style=Z] (108) at (6.5, 2) {};
		\node [style=Z] (109) at (6.5, 1) {};
		\node [style=X] (110) at (4.25, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (111) at (5.75, 2.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (112) at (5.75, 1.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (113) at (5.75, 0.5) {$\frac{\pi}{2}$};
		\node [style=Z] (114) at (5, 0.5) {};
		\node [style=Z] (115) at (5, 1.5) {};
		\node [style=Z] (116) at (5, 2.5) {};
		\node [style=X] (117) at (4.25, 3) {};
		\node [style=X] (118) at (4.25, 2) {};
		\node [style=X] (119) at (4.25, 1) {};
		\node [style={X_big}] (120) at (2, 0) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (121) at (3.5, 2.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (122) at (3.5, 1.5) {$\frac{-\pi}{2}$};
		\node [style=Z] (125) at (2.75, 1.5) {};
		\node [style=Z] (126) at (2.75, 2.5) {};
		\node [style=X] (127) at (2, 3) {};
		\node [style=X] (128) at (2, 2) {};
		\node [style=X] (129) at (2, 1) {$\frac{-\pi}{2}$};
		\node [style=Z] (130) at (-0.25, 0) {};
		\node [style={Z_big}] (132) at (1.25, 1.5) {$\theta_3$};
		\node [style={Z_big}] (133) at (1.25, 0.5) {$\theta_4$};
		\node [style=X] (134) at (0.5, 0.5) {};
		\node [style=X] (135) at (0.5, 1.5) {};
		\node [style=Z] (137) at (-0.25, 3) {$\theta_1$};
		\node [style=Z] (138) at (-0.25, 2) {$\theta_2$};
		\node [style=Z] (139) at (-0.25, 1) {};
		\node [style=X] (140) at (-2.5, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (141) at (-1, 2.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (142) at (-1, 1.5) {$\frac{\pi}{2}$};
		\node [style=Z] (145) at (-1.75, 1.5) {};
		\node [style=Z] (146) at (-1.75, 2.5) {};
		\node [style=X] (147) at (-2.5, 3) {};
		\node [style=X] (148) at (-2.5, 2) {};
		\node [style=X] (149) at (-2.5, 1) {$\frac{\pi}{2}$};
		\node [style=Z] (150) at (-5, 3) {};
		\node [style=Z] (151) at (-4.5, 2) {};
		\node [style=X] (152) at (-5, 2) {};
		\node [style=X] (153) at (-4.5, 1) {};
		\node [style=Z] (154) at (-5, 1) {};
		\node [style=X] (155) at (-5, 0) {};
		\node [style=Z] (156) at (-3.75, 3) {};
		\node [style=Z] (157) at (-3.25, 2) {};
		\node [style=X] (158) at (-3.75, 2) {};
		\node [style=X] (159) at (-3.25, 1) {};
		\node [style=Z] (160) at (-3.75, 1) {};
		\node [style=X] (161) at (-3.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99) to (94);
		\draw (94) to (84);
		\draw (84) to (72.center);
		\draw (99) to (71.center);
		\draw (98) to (95);
		\draw (95) to (92);
		\draw (95) to (99);
		\draw (98) to (96);
		\draw (96) to (97);
		\draw (96) to (91);
		\draw (97) to (69.center);
		\draw (98) to (70.center);
		\draw (94) to (93);
		\draw (109) to (104);
		\draw (104) to (100);
		\draw (108) to (105);
		\draw (105) to (102);
		\draw (105) to (109);
		\draw (108) to (106);
		\draw (106) to (107);
		\draw (106) to (101);
		\draw (104) to (103);
		\draw (119) to (114);
		\draw (114) to (110);
		\draw (118) to (115);
		\draw (115) to (112);
		\draw (115) to (119);
		\draw (118) to (116);
		\draw (116) to (117);
		\draw (116) to (111);
		\draw (114) to (113);
		\draw (104) to (108);
		\draw (96) to (99);
		\draw (116) to (119);
		\draw (117) to (107);
		\draw (107) to (97);
		\draw (118) to (108);
		\draw (108) to (98);
		\draw (119) to (109);
		\draw (109) to (99);
		\draw (110) to (100);
		\draw (100) to (84);
		\draw (128) to (125);
		\draw (125) to (122);
		\draw (126) to (127);
		\draw (126) to (121);
		\draw (134) to (130);
		\draw (135) to (132);
		\draw (135) to (139);
		\draw (134) to (133);
		\draw (148) to (145);
		\draw (145) to (142);
		\draw (146) to (147);
		\draw (146) to (141);
		\draw (134) to (138);
		\draw (126) to (129);
		\draw (146) to (149);
		\draw (147) to (137);
		\draw (137) to (127);
		\draw (148) to (138);
		\draw (138) to (128);
		\draw (149) to (139);
		\draw (139) to (129);
		\draw (140) to (130);
		\draw (130) to (120);
		\draw (134) to (137);
		\draw (135) to (137);
		\draw (126) to (120);
		\draw (125) to (120);
		\draw (146) to (140);
		\draw (145) to (140);
		\draw (152) to (151);
		\draw (151) to (153);
		\draw (150) to (152);
		\draw (154) to (155);
		\draw (154) to (153);
		\draw (158) to (157);
		\draw (157) to (159);
		\draw (156) to (158);
		\draw (160) to (161);
		\draw (160) to (159);
		\draw (150) to (156);
		\draw (151) to (158);
		\draw (153) to (160);
		\draw (155) to (161);
		\draw (156) to (147);
		\draw (157) to (148);
		\draw (159) to (149);
		\draw (127) to (117);
		\draw (128) to (118);
		\draw (129) to (119);
		\draw (120) to (110);
		\draw (161) to (140);
		\draw (15) to (155);
		\draw (2) to (154);
		\draw (1) to (152);
		\draw (0) to (150);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nf/bricks_nf3.tikz <==
\begin{tikzpicture}[scale=0.8, baseline={([yshift=-1ex]current bounding box.south)}]
	\begin{pgfonlayer}{nodelayer}
		\node [style={Z_tri_l}] (0) at (-5.5, 3) {0};
		\node [style={Z_tri_l}] (1) at (-5.5, 2) {0};
		\node [style={Z_tri_l}] (2) at (-5.5, 1) {0};
		\node [style={Z_tri_l}] (15) at (-5.5, 0) {0};
		\node [style=none] (69) at (11.75, 3) {};
		\node [style=none] (70) at (11.75, 2) {};
		\node [style=none] (71) at (11.75, 1) {};
		\node [style=none] (72) at (11.75, 0) {};
		\node [style={X_big}] (84) at (8.75, 0) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (91) at (10.25, 2.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (92) at (10.25, 1.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (93) at (10.25, 0.5) {$\frac{-\pi}{2}$};
		\node [style=Z] (94) at (9.5, 0.5) {};
		\node [style=Z] (95) at (9.5, 1.5) {};
		\node [style=Z] (96) at (9.5, 2.5) {};
		\node [style=X] (97) at (8.75, 3) {};
		\node [style=X] (98) at (8.75, 2) {};
		\node [style=X] (99) at (8.75, 1) {};
		\node [style=Z] (100) at (6.5, 0) {};
		\node [style={Z_big}] (101) at (8, 2.5) {$\alpha_2$};
		\node [style={Z_big}] (102) at (8, 1.5) {$\alpha_3$};
		\node [style={Z_big}] (103) at (8, 0.5) {$\alpha_4$};
		\node [style=X] (104) at (7.25, 0.5) {};
		\node [style=X] (105) at (7.25, 1.5) {};
		\node [style=X] (106) at (7.25, 2.5) {};
		\node [style=Z] (107) at (6.5, 3) {$\alpha_1$};
		\node [style=Z] (108) at (6.5, 2) {};
		\node [style=Z] (109) at (6.5, 1) {};
		\node [style=X] (110) at (4.25, 0) {};
		\node [style={X_big}] (111) at (5.75, 2.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (112) at (5.75, 1.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (113) at (5.75, 0.5) {$\frac{\pi}{2}$};
		\node [style=Z] (114) at (5, 0.5) {};
		\node [style=Z] (115) at (5, 1.5) {};
		\node [style=Z] (116) at (5, 2.5) {};
		\node [style=X] (117) at (4.25, 3) {};
		\node [style=X] (118) at (4.25, 2) {};
		\node [style=X] (119) at (4.25, 1) {$\frac{-\pi}{2}$};
		\node [style=Z] (130) at (0.25, 0) {};
		\node [style={Z_big}] (132) at (1.75, 1.5) {$\theta_3$};
		\node [style={Z_big}] (133) at (1.75, 0.5) {$\theta_4$};
		\node [style=X] (134) at (1, 0.5) {};
		\node [style=X] (135) at (1, 1.5) {};
		\node [style=Z] (137) at (0.25, 3) {$\theta_1$};
		\node [style=Z] (138) at (0.25, 2) {$\theta_2$};
		\node [style=Z] (139) at (0.25, 1) {};
		\node [style=X] (140) at (-2, 0) {$\frac{\pi}{2}$};
		\node [style={X_big}] (141) at (-0.5, 2.5) {$\frac{\pi}{2}$};
		\node [style={X_big}] (142) at (-0.5, 1.5) {$\frac{\pi}{2}$};
		\node [style=Z] (145) at (-1.25, 1.5) {};
		\node [style=Z] (146) at (-1.25, 2.5) {};
		\node [style=X] (147) at (-2, 3) {};
		\node [style=X] (148) at (-2, 2) {};
		\node [style=X] (149) at (-2, 1) {$\frac{\pi}{2}$};
		\node [style=Z] (150) at (-4.5, 3) {};
		\node [style=Z] (151) at (-4, 2) {};
		\node [style=X] (152) at (-4.5, 2) {};
		\node [style=X] (153) at (-4, 1) {};
		\node [style=Z] (154) at (-4.5, 1) {};
		\node [style=X] (155) at (-4.5, 0) {};
		\node [style=Z] (156) at (-3.25, 3) {};
		\node [style=Z] (157) at (-2.75, 2) {};
		\node [style=X] (158) at (-3.25, 2) {};
		\node [style=X] (159) at (-2.75, 1) {};
		\node [style=Z] (160) at (-3.25, 1) {};
		\node [style=X] (161) at (-3.25, 0) {};
		\node [style={X_big}] (163) at (2.75, 2.5) {$\frac{-\pi}{2}$};
		\node [style={X_big}] (164) at (2.75, 1.5) {$\frac{-\pi}{2}$};
		\node [style=Z] (165) at (3.5, 1.5) {};
		\node [style=Z] (166) at (3.5, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99) to (94);
		\draw (94) to (84);
		\draw (84) to (72.center);
		\draw (99) to (71.center);
		\draw (98) to (95);
		\draw (95) to (92);
		\draw (95) to (99);
		\draw (98) to (96);
		\draw (96) to (97);
		\draw (96) to (91);
		\draw (97) to (69.center);
		\draw (98) to (70.center);
		\draw (94) to (93);
		\draw (109) to (104);
		\draw (104) to (100);
		\draw (108) to (105);
		\draw (105) to (102);
		\draw (105) to (109);
		\draw (108) to (106);
		\draw (106) to (107);
		\draw (106) to (101);
		\draw (104) to (103);
		\draw (119) to (114);
		\draw (114) to (110);
		\draw (118) to (115);
		\draw (115) to (112);
		\draw (115) to (119);
		\draw (118) to (116);
		\draw (116) to (117);
		\draw (116) to (111);
		\draw (114) to (113);
		\draw (104) to (108);
		\draw (96) to (99);
		\draw (116) to (119);
		\draw (117) to (107);
		\draw (107) to (97);
		\draw (118) to (108);
		\draw (108) to (98);
		\draw (119) to (109);
		\draw (109) to (99);
		\draw (110) to (100);
		\draw (100) to (84);
		\draw (134) to (130);
		\draw (135) to (132);
		\draw (135) to (139);
		\draw (134) to (133);
		\draw (148) to (145);
		\draw (145) to (142);
		\draw (146) to (147);
		\draw (146) to (141);
		\draw (134) to (138);
		\draw (146) to (149);
		\draw (147) to (137);
		\draw (148) to (138);
		\draw (149) to (139);
		\draw (140) to (130);
		\draw (134) to (137);
		\draw (135) to (137);
		\draw (146) to (140);
		\draw (145) to (140);
		\draw (152) to (151);
		\draw (151) to (153);
		\draw (150) to (152);
		\draw (154) to (155);
		\draw (154) to (153);
		\draw (158) to (157);
		\draw (157) to (159);
		\draw (156) to (158);
		\draw (160) to (161);
		\draw (160) to (159);
		\draw (150) to (156);
		\draw (151) to (158);
		\draw (153) to (160);
		\draw (155) to (161);
		\draw (156) to (147);
		\draw (157) to (148);
		\draw (159) to (149);
		\draw (161) to (140);
		\draw (15) to (155);
		\draw (2) to (154);
		\draw (1) to (152);
		\draw (0) to (150);
		\draw (165) to (164);
		\draw (166) to (163);
		\draw (166) to (117);
		\draw (166) to (119);
		\draw (166) to (110);
		\draw (165) to (118);
		\draw (165) to (110);
		\draw (137) to (117);
		\draw (138) to (118);
		\draw (139) to (119);
		\draw (130) to (110);
	\end{pgfonlayer}
\end{tikzpicture}

